When and How Can Deep Generative Models be Inverted?

Deep generative models (e.g. GANs and VAEs) have been developed quite extensively in recent years. Lately, there has been an increased interest in the inversion of such a model, i.e. given a (possibly corrupted) signal, we wish to recover the latent vector that generated it. Building upon sparse representation theory, we define conditions that are applicable to any inversion algorithm (gradient descent, deep encoder, etc.), under which such generative models are invertible with a unique solution. Importantly, the proposed analysis is applicable to any trained model, and does not depend on Gaussian i.i.d. weights. Furthermore, we introduce two layer-wise inversion pursuit algorithms for trained generative networks of arbitrary depth, and accompany these with recovery guarantees. Finally, we validate our theoretical results numerically and show that our method outperforms gradient descent when inverting such generators, both for clean and corrupted signals.

==> results_trained/args.txt <==
{
  "simulation_name": null,
  "random_seed": 5,
  "generator_sizes": [
    20,
    128,
    392,
    784
  ],
  "last_activation": "PLU",
  "is_stagewise": false,
  "lambd_list": [],
  "projected_gd_iters": 15000,
  "debiasing_iters": 4000,
  "inversion_batch_size": 512,
  "snr": 0.1,
  "model_path": "mnist_generator.model",
  "backprop_iters": 20000,
  "backprop_lr": 0.1,
  "figure_dir": "figures"
}

==> results_trained_inpainting_half/args.txt <==
{
  "simulation_name": null,
  "random_seed": 5,
  "generator_sizes": [
    20,
    128,
    392,
    784
  ],
  "last_activation": "PLU",
  "is_stagewise": false,
  "lambd_list": [],
  "projected_gd_iters": 15000,
  "debiasing_iters": 4000,
  "inversion_batch_size": 512,
  "snr": 0.1,
  "model_path": "mnist_generator.model",
  "backprop_iters": 20000,
  "backprop_lr": 0.1,
  "figure_dir": "figures"
}

==> results_trained_inpainting_random/args.txt <==
{
  "simulation_name": null,
  "random_seed": 5,
  "generator_sizes": [
    20,
    128,
    392,
    784
  ],
  "last_activation": "PLU",
  "is_stagewise": false,
  "lambd_list": [],
  "projected_gd_iters": 15000,
  "debiasing_iters": 4000,
  "inversion_batch_size": 512,
  "snr": 0.1,
  "model_path": "mnist_generator.model",
  "backprop_iters": 20000,
  "backprop_lr": 0.1,
  "figure_dir": "figures"
}
